KORGym: A Dynamic Game Platform for LLM Reasoning Evaluation

Recent advancements in large language models (LLMs) underscore the need for more comprehensive evaluation methods to accurately assess their reasoning capabilities. Existing benchmarks are often domain-specific and thus cannot fully capture an LLM's general reasoning potential. To address this limitation, we introduce the Knowledge Orthogonal Reasoning Gymnasium (KORGym), a dynamic evaluation platform inspired by KOR-Bench and Gymnasium. KORGym offers over fifty games in either textual or visual formats and supports interactive, multi-turn assessments with reinforcement learning scenarios. Using KORGym, we conduct extensive experiments on 19 LLMs and 8 VLMs, revealing consistent reasoning patterns within model families and demonstrating the superior performance of closed-source models. Further analysis examines the effects of modality, reasoning strategies, reinforcement learning techniques, and response length on model performance. We expect KORGym to become a valuable resource for advancing LLM reasoning research and developing evaluation methodologies suited to complex, interactive environments.

==> please_readme.txt <==
Version 0.9.4

1. arxiv使用latex编译不通过，转换成pdflatex编译
（.cls文件的\pdfoutput=1）
2. 添加了目录功能，paper.tex中的 \tableofcontents
不需要目录注释掉就可以
3. 优化Appendix字体大小




Version 0.9.3

1. 增加了双栏的option


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面\documentclass修改一下

单栏: \documentclass[]{bytedance_seed}, 
%Please prioritize using single-column。

双栏: \documentclass[twocolumn]{bytedance_seed}




Version 0.9.2

1. \citet{}没法使用



如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plainnat}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%



Version 0.9.1

1. 对图表caption新增了单行居中，多行左对齐。
2. 将reference的IEEE style去掉，改为plain，避免风险。
3. citation使用“[1]” ,而不是“ Li etal , 2025”, 和其他大厂模板对齐。


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{ieeenat_fullname}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%
